Towards a rigorous evaluation of RAG systems: the challenge of due diligence

The rise of generative AI, has driven significant advancements in high-risk sectors like healthcare and finance. The Retrieval-Augmented Generation (RAG) architecture, combining language models (LLMs) with search engines, is particularly notable for its ability to generate responses from document corpora. Despite its potential, the reliability of RAG systems in critical contexts remains a concern, with issues such as hallucinations persisting. This study evaluates a RAG system used in due diligence for an investment fund. We propose a robust evaluation protocol combining human annotations and LLM-Judge annotations to identify system failures, like hallucinations, off-topic, failed citations, and abstentions. Inspired by the Prediction Powered Inference (PPI) method, we achieve precise performance measurements with statistical guarantees. We provide a comprehensive dataset for further analysis. Our contributions aim to enhance the reliability and scalability of RAG systems evaluation protocols in industrial applications.

==> coria-taln2025-guide.txt <==
Comment utiliser le style Latex pour CORIA-TALN 2025

Vous aurez besoin des fichiers suivants:

    taln2021.sty
    taln2021.bst	le style utilisé par BibTex

Nous vous fournissons un exemple comprenant les fichiers suivants:

    taln-exemple.tex	contenu de l'article
    biblio.bib		un exemple de bibliographie
    taln-exemple.pdf	le document résultant

Comment utiliser BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Procédure:
    pdflatex taln-exemple
    bibtex taln-exemple
    pdflatex taln-exemple
    pdflatex taln-exemple

----------------------------------------------------------------------

How to use the Latex style for TALN-RECITAL 2021

You will need the following files:
    taln2021.sty
    taln2021.bst	the style used by BibTex


An example is provided:
    taln-exemple.tex	an example paper
    biblio.bib		an example bibliography
    taln-exemple.pdf	result

How to use BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Procedure:
    pdflatex taln-exemple
    bibtex taln-exemple
    pdflatex taln-exemple
    pdflatex taln-exemple


